Two-Stream Convolutional Networks for Dynamic Texture Synthesis

We introduce a two-stream model for dynamic texture synthesis. Our model is based on pre-trained convolutional networks (ConvNets) that target two independent tasks: (i) object recognition, and (ii) optical flow prediction. Given an input dynamic texture, statistics of filter responses from the object recognition ConvNet encapsulate the per-frame appearance of the input texture, while statistics of filter responses from the optical flow ConvNet model its dynamics. To generate a novel texture, a randomly initialized input sequence is optimized to match the feature statistics from each stream of an example texture. Inspired by recent work on image style transfer and enabled by the two-stream model, we also apply the synthesis approach to combine the texture appearance from one texture with the dynamics of another to generate entirely novel dynamic textures. We show that our approach generates novel, high quality samples that match both the framewise appearance and temporal evolution of input texture. Finally, we quantitatively evaluate our texture synthesis approach with a thorough user study.

==> tables/all_textures_avg_concat_1200.csv <==
Name,Accuracy,Sample size
All textures,0.791$\pm$0.021,1405.0


==> tables/all_textures_avg_concat_2400.csv <==
Name,Accuracy,Sample size
All textures,0.788$\pm$0.022,1356.0


==> tables/all_textures_avg_concat_300.csv <==
Name,Accuracy,Sample size
All textures,0.661$\pm$0.025,1380.0


==> tables/all_textures_avg_concat_3600.csv <==
Name,Accuracy,Sample size
All textures,0.812$\pm$0.021,1391.0


==> tables/all_textures_avg_concat_400.csv <==
Name,Accuracy,Sample size
All textures,0.699$\pm$0.025,1319.0


==> tables/all_textures_avg_concat_4800.csv <==
Name,Accuracy,Sample size
All textures,0.793$\pm$0.021,1456.0


==> tables/all_textures_avg_concat_600.csv <==
Name,Accuracy,Sample size
All textures,0.726$\pm$0.023,1392.0


==> tables/all_textures_avg_concat_all.csv <==
Name,Accuracy,Sample size
All textures,0.754$\pm$0.009,9699.0


==> tables/all_textures_avg_concat_long.csv <==
Name,Accuracy,Sample size
All textures,0.796$\pm$0.011,5608.0


==> tables/all_textures_avg_concat_short.csv <==
Name,Accuracy,Sample size
All textures,0.695$\pm$0.014,4091.0


==> tables/all_textures_avg_flowdecode_1200.csv <==
Name,Accuracy,Sample size
All textures,0.956$\pm$0.012,1147.0


==> tables/all_textures_avg_flowdecode_2400.csv <==
Name,Accuracy,Sample size
All textures,0.948$\pm$0.013,1191.0


==> tables/all_textures_avg_flowdecode_300.csv <==
Name,Accuracy,Sample size
All textures,0.898$\pm$0.018,1092.0


==> tables/all_textures_avg_flowdecode_3600.csv <==
Name,Accuracy,Sample size
All textures,0.959$\pm$0.011,1241.0


==> tables/all_textures_avg_flowdecode_400.csv <==
Name,Accuracy,Sample size
All textures,0.922$\pm$0.015,1173.0


==> tables/all_textures_avg_flowdecode_4800.csv <==
Name,Accuracy,Sample size
All textures,0.957$\pm$0.012,1176.0


==> tables/all_textures_avg_flowdecode_600.csv <==
Name,Accuracy,Sample size
All textures,0.94$\pm$0.013,1195.0


==> tables/all_textures_avg_flowdecode_all.csv <==
Name,Accuracy,Sample size
All textures,0.941$\pm$0.005,8215.0


==> tables/all_textures_avg_flowdecode_long.csv <==
Name,Accuracy,Sample size
All textures,0.955$\pm$0.006,4755.0


==> tables/all_textures_avg_flowdecode_short.csv <==
Name,Accuracy,Sample size
All textures,0.921$\pm$0.009,3460.0


==> tables/all_textures_concat_1200.csv <==
Name,Accuracy,Sample size
ants,0.536$\pm$0.185,28.0
bamboo,0.906$\pm$0.101,32.0
birds,0.542$\pm$0.199,24.0
boiling\_water\_1,0.714$\pm$0.193,21.0
boiling\_water\_2,0.87$\pm$0.138,23.0
calm\_water,0.636$\pm$0.164,33.0
calm\_water\_2,0.7$\pm$0.201,20.0
calm\_water\_3,0.7$\pm$0.201,20.0
calm\_water\_4,0.767$\pm$0.151,30.0
calm\_water\_5,0.609$\pm$0.199,23.0
calm\_water\_6,0.5$\pm$0.2,24.0
candle\_flame,0.909$\pm$0.12,22.0
candy\_1,0.9$\pm$0.131,20.0
candy\_2,0.636$\pm$0.164,33.0
coral,0.815$\pm$0.147,27.0
cranberries,0.64$\pm$0.188,25.0
escalator,0.967$\pm$0.064,30.0
fireplace\_1,0.917$\pm$0.111,24.0
fish,0.652$\pm$0.195,23.0
flag,0.968$\pm$0.062,31.0
flag\_2,0.923$\pm$0.102,26.0
flames,0.889$\pm$0.119,27.0
flushing\_water,0.871$\pm$0.118,31.0
fountain\_1,0.833$\pm$0.149,24.0
fountain\_2,1.0$\pm$0.0,14.0
fur,0.75$\pm$0.15,32.0
grass\_1,0.792$\pm$0.162,24.0
grass\_2,0.88$\pm$0.127,25.0
grass\_3,0.958$\pm$0.08,24.0
ink,0.724$\pm$0.163,29.0
lava,0.733$\pm$0.158,30.0
plants,0.767$\pm$0.151,30.0
sea\_1,0.955$\pm$0.087,22.0
sea\_2,0.75$\pm$0.173,24.0
shiny\_circles,0.609$\pm$0.199,23.0
shower\_water\_1,1.0$\pm$0.0,24.0
sky\_clouds\_1,0.72$\pm$0.176,25.0
sky\_clouds\_2,0.957$\pm$0.083,23.0
smoke\_1,0.471$\pm$0.237,17.0
smoke\_2,0.72$\pm$0.176,25.0
smoke\_3,0.821$\pm$0.142,28.0
smoke\_plume\_1,0.963$\pm$0.071,27.0
snake\_1,0.88$\pm$0.127,25.0
snake\_2,0.958$\pm$0.08,24.0
snake\_3,0.87$\pm$0.138,23.0
snake\_4,1.0$\pm$0.0,15.0
snake\_5,0.875$\pm$0.132,24.0
tv\_static,0.615$\pm$0.187,26.0
underwater\_vegetation\_1,0.821$\pm$0.142,28.0
water\_1,0.727$\pm$0.186,22.0
water\_4,0.826$\pm$0.155,23.0
water\_2,0.739$\pm$0.179,23.0
water\_3,0.833$\pm$0.149,24.0
water\_5,0.759$\pm$0.156,29.0
waterfall,0.792$\pm$0.162,24.0
waterfall\_2,0.75$\pm$0.16,28.0


==> tables/all_textures_concat_2400.csv <==
Name,Accuracy,Sample size
ants,0.636$\pm$0.201,22.0
bamboo,0.95$\pm$0.096,20.0
birds,0.867$\pm$0.122,30.0
boiling\_water\_1,0.97$\pm$0.058,33.0
boiling\_water\_2,0.731$\pm$0.17,26.0
calm\_water,0.75$\pm$0.19,20.0
calm\_water\_2,0.652$\pm$0.195,23.0
calm\_water\_3,0.824$\pm$0.181,17.0
calm\_water\_4,0.875$\pm$0.132,24.0
calm\_water\_5,0.708$\pm$0.182,24.0
calm\_water\_6,0.519$\pm$0.188,27.0
candle\_flame,1.0$\pm$0.0,30.0
candy\_1,0.938$\pm$0.119,16.0
candy\_2,0.652$\pm$0.195,23.0
coral,0.773$\pm$0.175,22.0
cranberries,0.548$\pm$0.175,31.0
escalator,0.933$\pm$0.126,15.0
fireplace\_1,1.0$\pm$0.0,27.0
fish,0.696$\pm$0.188,23.0
flag,1.0$\pm$0.0,19.0
flag\_2,1.0$\pm$0.0,22.0
flames,0.889$\pm$0.119,27.0
flushing\_water,0.92$\pm$0.106,25.0
fountain\_1,0.788$\pm$0.139,33.0
fountain\_2,0.905$\pm$0.126,21.0
fur,0.737$\pm$0.198,19.0
grass\_1,0.735$\pm$0.148,34.0
grass\_2,1.0$\pm$0.0,18.0
grass\_3,1.0$\pm$0.0,26.0
ink,0.808$\pm$0.151,26.0
lava,0.593$\pm$0.185,27.0
plants,0.806$\pm$0.139,31.0
sea\_1,0.857$\pm$0.15,21.0
sea\_2,0.75$\pm$0.19,20.0
shiny\_circles,0.9$\pm$0.131,20.0
shower\_water\_1,0.952$\pm$0.091,21.0
sky\_clouds\_1,0.652$\pm$0.195,23.0
sky\_clouds\_2,0.92$\pm$0.106,25.0
smoke\_1,0.895$\pm$0.138,19.0
smoke\_2,0.5$\pm$0.173,32.0
smoke\_3,0.931$\pm$0.092,29.0
smoke\_plume\_1,0.84$\pm$0.144,25.0
snake\_1,0.905$\pm$0.126,21.0
snake\_2,0.852$\pm$0.134,27.0
snake\_3,0.913$\pm$0.115,23.0
snake\_4,0.917$\pm$0.111,24.0
snake\_5,0.923$\pm$0.102,26.0
tv\_static,0.227$\pm$0.175,22.0
underwater\_vegetation\_1,0.813$\pm$0.191,16.0
water\_1,0.571$\pm$0.212,21.0
water\_4,0.706$\pm$0.153,34.0
water\_2,0.667$\pm$0.202,21.0
water\_3,0.771$\pm$0.139,35.0
water\_5,0.65$\pm$0.209,20.0
waterfall,0.696$\pm$0.188,23.0
waterfall\_2,0.37$\pm$0.182,27.0


==> tables/all_textures_concat_300.csv <==
Name,Accuracy,Sample size
ants,0.625$\pm$0.194,24.0
bamboo,0.769$\pm$0.162,26.0
birds,0.609$\pm$0.199,23.0
boiling\_water\_1,0.806$\pm$0.139,31.0
boiling\_water\_2,0.533$\pm$0.252,15.0
calm\_water,0.607$\pm$0.181,28.0
calm\_water\_2,0.44$\pm$0.195,25.0
calm\_water\_3,0.813$\pm$0.135,32.0
calm\_water\_4,0.727$\pm$0.186,22.0
calm\_water\_5,0.609$\pm$0.199,23.0
calm\_water\_6,0.6$\pm$0.248,15.0
candle\_flame,0.806$\pm$0.139,31.0
candy\_1,0.81$\pm$0.168,21.0
candy\_2,0.5$\pm$0.219,20.0
coral,0.591$\pm$0.205,22.0
cranberries,0.48$\pm$0.196,25.0
escalator,0.792$\pm$0.162,24.0
fireplace\_1,0.909$\pm$0.12,22.0
fish,0.571$\pm$0.212,21.0
flag,1.0$\pm$0.0,28.0
flag\_2,0.964$\pm$0.069,28.0
flames,0.72$\pm$0.176,25.0
flushing\_water,0.5$\pm$0.209,22.0
fountain\_1,0.435$\pm$0.203,23.0
fountain\_2,0.929$\pm$0.095,28.0
fur,0.452$\pm$0.175,31.0
grass\_1,0.813$\pm$0.135,32.0
grass\_2,0.632$\pm$0.217,19.0
grass\_3,0.8$\pm$0.175,20.0
ink,0.476$\pm$0.214,21.0
lava,0.458$\pm$0.199,24.0
plants,0.632$\pm$0.217,19.0
sea\_1,0.6$\pm$0.192,25.0
sea\_2,0.542$\pm$0.199,24.0
shiny\_circles,0.517$\pm$0.182,29.0
shower\_water\_1,0.767$\pm$0.151,30.0
sky\_clouds\_1,0.667$\pm$0.202,21.0
sky\_clouds\_2,0.792$\pm$0.162,24.0
smoke\_1,0.538$\pm$0.192,26.0
smoke\_2,0.478$\pm$0.204,23.0
smoke\_3,0.769$\pm$0.162,26.0
smoke\_plume\_1,0.724$\pm$0.163,29.0
snake\_1,0.862$\pm$0.126,29.0
snake\_2,0.72$\pm$0.176,25.0
snake\_3,0.643$\pm$0.177,28.0
snake\_4,0.643$\pm$0.177,28.0
snake\_5,0.826$\pm$0.155,23.0
tv\_static,0.538$\pm$0.192,26.0
underwater\_vegetation\_1,0.656$\pm$0.165,32.0
water\_1,0.556$\pm$0.23,18.0
water\_4,0.375$\pm$0.237,16.0
water\_2,0.632$\pm$0.217,19.0
water\_3,0.545$\pm$0.208,22.0
water\_5,0.688$\pm$0.161,32.0
waterfall,0.571$\pm$0.183,28.0
waterfall\_2,0.444$\pm$0.187,27.0


==> tables/all_textures_concat_3600.csv <==
Name,Accuracy,Sample size
ants,0.857$\pm$0.15,21.0
bamboo,0.938$\pm$0.084,32.0
birds,0.682$\pm$0.195,22.0
boiling\_water\_1,0.96$\pm$0.077,25.0
boiling\_water\_2,0.852$\pm$0.134,27.0
calm\_water,0.762$\pm$0.182,21.0
calm\_water\_2,0.773$\pm$0.175,22.0
calm\_water\_3,0.63$\pm$0.182,27.0
calm\_water\_4,0.848$\pm$0.122,33.0
calm\_water\_5,0.724$\pm$0.163,29.0
calm\_water\_6,0.765$\pm$0.202,17.0
candle\_flame,1.0$\pm$0.0,17.0
candy\_1,0.963$\pm$0.071,27.0
candy\_2,0.724$\pm$0.163,29.0
coral,0.885$\pm$0.123,26.0
cranberries,0.519$\pm$0.188,27.0
escalator,0.926$\pm$0.099,27.0
fireplace\_1,0.962$\pm$0.074,26.0
fish,0.692$\pm$0.177,26.0
flag,1.0$\pm$0.0,25.0
flag\_2,1.0$\pm$0.0,28.0
flames,0.875$\pm$0.132,24.0
flushing\_water,0.917$\pm$0.111,24.0
fountain\_1,0.667$\pm$0.189,24.0
fountain\_2,0.967$\pm$0.064,30.0
fur,0.526$\pm$0.225,19.0
grass\_1,0.895$\pm$0.138,19.0
grass\_2,0.88$\pm$0.127,25.0
grass\_3,0.92$\pm$0.106,25.0
ink,0.783$\pm$0.169,23.0
lava,0.522$\pm$0.204,23.0
plants,0.857$\pm$0.15,21.0
sea\_1,0.964$\pm$0.069,28.0
sea\_2,0.533$\pm$0.252,15.0
shiny\_circles,0.767$\pm$0.151,30.0
shower\_water\_1,0.87$\pm$0.138,23.0
sky\_clouds\_1,0.571$\pm$0.259,14.0
sky\_clouds\_2,0.889$\pm$0.119,27.0
smoke\_1,0.76$\pm$0.167,25.0
smoke\_2,0.724$\pm$0.163,29.0
smoke\_3,0.968$\pm$0.062,31.0
smoke\_plume\_1,0.778$\pm$0.157,27.0
snake\_1,1.0$\pm$0.0,24.0
snake\_2,0.9$\pm$0.107,30.0
snake\_3,1.0$\pm$0.0,26.0
snake\_4,0.889$\pm$0.119,27.0
snake\_5,1.0$\pm$0.0,27.0
tv\_static,0.619$\pm$0.208,21.0
underwater\_vegetation\_1,0.733$\pm$0.158,30.0
water\_1,0.583$\pm$0.197,24.0
water\_4,0.818$\pm$0.161,22.0
water\_2,0.724$\pm$0.163,29.0
water\_3,0.652$\pm$0.195,23.0
water\_5,0.652$\pm$0.195,23.0
waterfall,0.731$\pm$0.17,26.0
waterfall\_2,0.632$\pm$0.217,19.0


==> tables/all_textures_concat_400.csv <==
Name,Accuracy,Sample size
ants,0.333$\pm$0.161,33.0
bamboo,0.786$\pm$0.215,14.0
birds,0.786$\pm$0.152,28.0
boiling\_water\_1,0.88$\pm$0.127,25.0
boiling\_water\_2,0.842$\pm$0.164,19.0
calm\_water,0.571$\pm$0.212,21.0
calm\_water\_2,0.621$\pm$0.177,29.0
calm\_water\_3,0.5$\pm$0.245,16.0
calm\_water\_4,0.654$\pm$0.183,26.0
calm\_water\_5,0.773$\pm$0.175,22.0
calm\_water\_6,0.773$\pm$0.175,22.0
candle\_flame,0.75$\pm$0.212,16.0
candy\_1,0.839$\pm$0.129,31.0
candy\_2,0.429$\pm$0.212,21.0
coral,0.81$\pm$0.168,21.0
cranberries,0.318$\pm$0.195,22.0
escalator,0.733$\pm$0.158,30.0
fireplace\_1,0.952$\pm$0.091,21.0
fish,0.65$\pm$0.209,20.0
flag,1.0$\pm$0.0,23.0
flag\_2,1.0$\pm$0.0,19.0
flames,0.909$\pm$0.12,22.0
flushing\_water,0.565$\pm$0.203,23.0
fountain\_1,0.688$\pm$0.227,16.0
fountain\_2,0.826$\pm$0.155,23.0
fur,0.538$\pm$0.192,26.0
grass\_1,0.778$\pm$0.192,18.0
grass\_2,0.667$\pm$0.202,21.0
grass\_3,0.903$\pm$0.104,31.0
ink,0.714$\pm$0.167,28.0
lava,0.346$\pm$0.183,26.0
plants,0.667$\pm$0.202,21.0
sea\_1,0.769$\pm$0.162,26.0
sea\_2,0.625$\pm$0.168,32.0
shiny\_circles,0.741$\pm$0.165,27.0
shower\_water\_1,0.903$\pm$0.104,31.0
sky\_clouds\_1,0.737$\pm$0.198,19.0
sky\_clouds\_2,0.938$\pm$0.119,16.0
smoke\_1,0.731$\pm$0.17,26.0
smoke\_2,0.727$\pm$0.186,22.0
smoke\_3,0.833$\pm$0.149,24.0
smoke\_plume\_1,0.783$\pm$0.169,23.0
snake\_1,0.704$\pm$0.172,27.0
snake\_2,0.708$\pm$0.182,24.0
snake\_3,0.773$\pm$0.175,22.0
snake\_4,0.815$\pm$0.147,27.0
snake\_5,0.947$\pm$0.1,19.0
tv\_static,0.63$\pm$0.182,27.0
underwater\_vegetation\_1,0.5$\pm$0.231,18.0
water\_1,0.32$\pm$0.183,25.0
water\_4,0.586$\pm$0.179,29.0
water\_2,0.64$\pm$0.188,25.0
water\_3,0.741$\pm$0.165,27.0
water\_5,0.667$\pm$0.218,18.0
waterfall,0.586$\pm$0.179,29.0
waterfall\_2,0.364$\pm$0.201,22.0


==> tables/all_textures_concat_4800.csv <==
Name,Accuracy,Sample size
ants,0.704$\pm$0.172,27.0
bamboo,0.926$\pm$0.099,27.0
birds,0.778$\pm$0.192,18.0
boiling\_water\_1,0.963$\pm$0.071,27.0
boiling\_water\_2,1.0$\pm$0.0,27.0
calm\_water,0.762$\pm$0.182,21.0
calm\_water\_2,0.706$\pm$0.217,17.0
calm\_water\_3,0.781$\pm$0.143,32.0
calm\_water\_4,0.682$\pm$0.195,22.0
calm\_water\_5,0.786$\pm$0.152,28.0
calm\_water\_6,0.658$\pm$0.151,38.0
candle\_flame,0.968$\pm$0.062,31.0
candy\_1,0.952$\pm$0.091,21.0
candy\_2,0.741$\pm$0.165,27.0
coral,0.828$\pm$0.137,29.0
cranberries,0.524$\pm$0.214,21.0
escalator,0.815$\pm$0.147,27.0
fireplace\_1,1.0$\pm$0.0,26.0
fish,0.5$\pm$0.179,30.0
flag,1.0$\pm$0.0,21.0
flag\_2,0.966$\pm$0.066,29.0
flames,0.833$\pm$0.133,30.0
flushing\_water,1.0$\pm$0.0,18.0
fountain\_1,0.808$\pm$0.151,26.0
fountain\_2,0.933$\pm$0.089,30.0
fur,0.667$\pm$0.218,18.0
grass\_1,0.826$\pm$0.155,23.0
grass\_2,0.813$\pm$0.135,32.0
grass\_3,0.889$\pm$0.119,27.0
ink,0.87$\pm$0.138,23.0
lava,0.652$\pm$0.195,23.0
plants,0.96$\pm$0.077,25.0
sea\_1,0.88$\pm$0.127,25.0
sea\_2,0.808$\pm$0.151,26.0
shiny\_circles,0.652$\pm$0.195,23.0
shower\_water\_1,0.889$\pm$0.145,18.0
sky\_clouds\_1,0.714$\pm$0.15,35.0
sky\_clouds\_2,0.962$\pm$0.074,26.0
smoke\_1,0.588$\pm$0.165,34.0
smoke\_2,0.63$\pm$0.182,27.0
smoke\_3,1.0$\pm$0.0,22.0
smoke\_plume\_1,0.87$\pm$0.138,23.0
snake\_1,1.0$\pm$0.0,24.0
snake\_2,0.88$\pm$0.127,25.0
snake\_3,0.964$\pm$0.069,28.0
snake\_4,0.852$\pm$0.134,27.0
snake\_5,1.0$\pm$0.0,23.0
tv\_static,0.333$\pm$0.178,27.0
underwater\_vegetation\_1,0.821$\pm$0.142,28.0
water\_1,0.394$\pm$0.167,33.0
water\_4,0.917$\pm$0.111,24.0
water\_2,0.7$\pm$0.164,30.0
water\_3,0.682$\pm$0.195,22.0
water\_5,0.667$\pm$0.189,24.0
waterfall,0.833$\pm$0.133,30.0
waterfall\_2,0.452$\pm$0.175,31.0


==> tables/all_textures_concat_600.csv <==
Name,Accuracy,Sample size
ants,0.714$\pm$0.193,21.0
bamboo,0.842$\pm$0.164,19.0
birds,0.615$\pm$0.187,26.0
boiling\_water\_1,0.846$\pm$0.196,13.0
boiling\_water\_2,0.7$\pm$0.164,30.0
calm\_water,0.615$\pm$0.187,26.0
calm\_water\_2,0.622$\pm$0.156,37.0
calm\_water\_3,0.667$\pm$0.169,30.0
calm\_water\_4,0.65$\pm$0.209,20.0
calm\_water\_5,0.591$\pm$0.205,22.0
calm\_water\_6,0.643$\pm$0.177,28.0
candle\_flame,1.0$\pm$0.0,25.0
candy\_1,0.788$\pm$0.139,33.0
candy\_2,0.727$\pm$0.186,22.0
coral,0.826$\pm$0.155,23.0
cranberries,0.593$\pm$0.185,27.0
escalator,0.696$\pm$0.188,23.0
fireplace\_1,0.897$\pm$0.111,29.0
fish,0.656$\pm$0.165,32.0
flag,0.964$\pm$0.069,28.0
flag\_2,1.0$\pm$0.0,18.0
flames,0.913$\pm$0.115,23.0
flushing\_water,0.552$\pm$0.181,29.0
fountain\_1,0.808$\pm$0.151,26.0
fountain\_2,0.815$\pm$0.147,27.0
fur,0.621$\pm$0.177,29.0
grass\_1,0.667$\pm$0.202,21.0
grass\_2,0.767$\pm$0.151,30.0
grass\_3,0.95$\pm$0.096,20.0
ink,0.679$\pm$0.173,28.0
lava,0.556$\pm$0.23,18.0
plants,0.652$\pm$0.195,23.0
sea\_1,0.826$\pm$0.155,23.0
sea\_2,0.581$\pm$0.174,31.0
shiny\_circles,0.8$\pm$0.175,20.0
shower\_water\_1,0.75$\pm$0.16,28.0
sky\_clouds\_1,0.613$\pm$0.171,31.0
sky\_clouds\_2,0.97$\pm$0.058,33.0
smoke\_1,0.741$\pm$0.165,27.0
smoke\_2,0.6$\pm$0.215,20.0
smoke\_3,0.938$\pm$0.119,16.0
smoke\_plume\_1,0.81$\pm$0.168,21.0
snake\_1,0.826$\pm$0.155,23.0
snake\_2,0.813$\pm$0.191,16.0
snake\_3,0.917$\pm$0.111,24.0
snake\_4,0.714$\pm$0.193,21.0
snake\_5,0.889$\pm$0.103,36.0
tv\_static,0.423$\pm$0.19,26.0
underwater\_vegetation\_1,0.579$\pm$0.222,19.0
water\_1,0.667$\pm$0.169,30.0
water\_4,0.652$\pm$0.195,23.0
water\_2,0.52$\pm$0.196,25.0
water\_3,0.75$\pm$0.173,24.0
water\_5,0.586$\pm$0.179,29.0
waterfall,0.688$\pm$0.227,16.0
waterfall\_2,0.583$\pm$0.197,24.0


==> tables/all_textures_concat_all.csv <==
Name,Accuracy,Sample size
ants,0.608$\pm$0.072,176.0
bamboo,0.882$\pm$0.048,170.0
birds,0.702$\pm$0.069,171.0
boiling\_water\_1,0.886$\pm$0.047,175.0
boiling\_water\_2,0.802$\pm$0.06,167.0
calm\_water,0.665$\pm$0.071,170.0
calm\_water\_2,0.636$\pm$0.072,173.0
calm\_water\_3,0.713$\pm$0.067,174.0
calm\_water\_4,0.751$\pm$0.064,177.0
calm\_water\_5,0.69$\pm$0.069,171.0
calm\_water\_6,0.632$\pm$0.072,171.0
candle\_flame,0.924$\pm$0.04,172.0
candy\_1,0.876$\pm$0.05,169.0
candy\_2,0.64$\pm$0.071,175.0
coral,0.794$\pm$0.061,170.0
cranberries,0.522$\pm$0.073,178.0
escalator,0.835$\pm$0.055,176.0
fireplace\_1,0.949$\pm$0.033,175.0
fish,0.629$\pm$0.072,175.0
flag,0.989$\pm$0.016,175.0
flag\_2,0.976$\pm$0.023,170.0
flames,0.86$\pm$0.051,178.0
flushing\_water,0.756$\pm$0.064,172.0
fountain\_1,0.727$\pm$0.067,172.0
fountain\_2,0.908$\pm$0.043,173.0
fur,0.609$\pm$0.073,174.0
grass\_1,0.784$\pm$0.062,171.0
grass\_2,0.806$\pm$0.059,170.0
grass\_3,0.919$\pm$0.041,173.0
ink,0.725$\pm$0.066,178.0
lava,0.556$\pm$0.074,171.0
plants,0.771$\pm$0.063,170.0
sea\_1,0.835$\pm$0.056,170.0
sea\_2,0.657$\pm$0.071,172.0
shiny\_circles,0.703$\pm$0.068,172.0
shower\_water\_1,0.869$\pm$0.05,175.0
sky\_clouds\_1,0.673$\pm$0.071,168.0
sky\_clouds\_2,0.92$\pm$0.04,174.0
smoke\_1,0.672$\pm$0.07,174.0
smoke\_2,0.624$\pm$0.071,178.0
smoke\_3,0.892$\pm$0.046,176.0
smoke\_plume\_1,0.823$\pm$0.057,175.0
snake\_1,0.879$\pm$0.049,173.0
snake\_2,0.836$\pm$0.055,171.0
snake\_3,0.868$\pm$0.05,174.0
snake\_4,0.822$\pm$0.058,169.0
snake\_5,0.921$\pm$0.04,178.0
tv\_static,0.486$\pm$0.074,175.0
underwater\_vegetation\_1,0.713$\pm$0.068,171.0
water\_1,0.538$\pm$0.074,173.0
water\_4,0.708$\pm$0.068,171.0
water\_2,0.663$\pm$0.071,172.0
water\_3,0.718$\pm$0.066,177.0
water\_5,0.669$\pm$0.07,175.0
waterfall,0.699$\pm$0.068,176.0
waterfall\_2,0.511$\pm$0.073,178.0


==> tables/all_textures_concat_long.csv <==
Name,Accuracy,Sample size
ants,0.673$\pm$0.093,98.0
bamboo,0.928$\pm$0.048,111.0
birds,0.723$\pm$0.09,94.0
boiling\_water\_1,0.915$\pm$0.053,106.0
boiling\_water\_2,0.864$\pm$0.066,103.0
calm\_water,0.716$\pm$0.091,95.0
calm\_water\_2,0.707$\pm$0.098,82.0
calm\_water\_3,0.729$\pm$0.089,96.0
calm\_water\_4,0.798$\pm$0.075,109.0
calm\_water\_5,0.712$\pm$0.087,104.0
calm\_water\_6,0.604$\pm$0.093,106.0
candle\_flame,0.97$\pm$0.033,100.0
candy\_1,0.94$\pm$0.051,84.0
candy\_2,0.688$\pm$0.086,112.0
coral,0.827$\pm$0.073,104.0
cranberries,0.558$\pm$0.095,104.0
escalator,0.909$\pm$0.057,99.0
fireplace\_1,0.971$\pm$0.032,103.0
fish,0.627$\pm$0.094,102.0
flag,0.99$\pm$0.02,96.0
flag\_2,0.971$\pm$0.032,105.0
flames,0.87$\pm$0.063,108.0
flushing\_water,0.918$\pm$0.054,98.0
fountain\_1,0.776$\pm$0.079,107.0
fountain\_2,0.947$\pm$0.045,95.0
fur,0.682$\pm$0.097,88.0
grass\_1,0.8$\pm$0.078,100.0
grass\_2,0.88$\pm$0.064,100.0
grass\_3,0.941$\pm$0.046,102.0
ink,0.792$\pm$0.079,101.0
lava,0.631$\pm$0.093,103.0
plants,0.841$\pm$0.069,107.0
sea\_1,0.917$\pm$0.055,96.0
sea\_2,0.729$\pm$0.094,85.0
shiny\_circles,0.729$\pm$0.089,96.0
shower\_water\_1,0.93$\pm$0.054,86.0
sky\_clouds\_1,0.68$\pm$0.093,97.0
sky\_clouds\_2,0.931$\pm$0.05,101.0
smoke\_1,0.674$\pm$0.094,95.0
smoke\_2,0.637$\pm$0.089,113.0
smoke\_3,0.927$\pm$0.049,110.0
smoke\_plume\_1,0.863$\pm$0.067,102.0
snake\_1,0.947$\pm$0.045,94.0
snake\_2,0.896$\pm$0.058,106.0
snake\_3,0.94$\pm$0.047,100.0
snake\_4,0.903$\pm$0.06,93.0
snake\_5,0.95$\pm$0.043,100.0
tv\_static,0.448$\pm$0.099,96.0
underwater\_vegetation\_1,0.794$\pm$0.078,102.0
water\_1,0.55$\pm$0.098,100.0
water\_4,0.806$\pm$0.076,103.0
water\_2,0.709$\pm$0.088,103.0
water\_3,0.74$\pm$0.084,104.0
water\_5,0.688$\pm$0.093,96.0
waterfall,0.767$\pm$0.082,103.0
waterfall\_2,0.543$\pm$0.095,105.0


==> tables/all_textures_concat_short.csv <==
Name,Accuracy,Sample size
ants,0.526$\pm$0.111,78.0
bamboo,0.797$\pm$0.103,59.0
birds,0.675$\pm$0.105,77.0
boiling\_water\_1,0.841$\pm$0.086,69.0
boiling\_water\_2,0.703$\pm$0.112,64.0
calm\_water,0.6$\pm$0.111,75.0
calm\_water\_2,0.571$\pm$0.102,91.0
calm\_water\_3,0.692$\pm$0.102,78.0
calm\_water\_4,0.676$\pm$0.111,68.0
calm\_water\_5,0.657$\pm$0.114,67.0
calm\_water\_6,0.677$\pm$0.114,65.0
candle\_flame,0.861$\pm$0.08,72.0
candy\_1,0.812$\pm$0.083,85.0
candy\_2,0.556$\pm$0.123,63.0
coral,0.742$\pm$0.106,66.0
cranberries,0.473$\pm$0.114,74.0
escalator,0.74$\pm$0.098,77.0
fireplace\_1,0.917$\pm$0.064,72.0
fish,0.63$\pm$0.111,73.0
flag,0.987$\pm$0.025,79.0
flag\_2,0.985$\pm$0.03,65.0
flames,0.843$\pm$0.085,70.0
flushing\_water,0.541$\pm$0.114,74.0
fountain\_1,0.646$\pm$0.116,65.0
fountain\_2,0.859$\pm$0.077,78.0
fur,0.535$\pm$0.105,86.0
grass\_1,0.761$\pm$0.099,71.0
grass\_2,0.7$\pm$0.107,70.0
grass\_3,0.887$\pm$0.074,71.0
ink,0.636$\pm$0.107,77.0
lava,0.441$\pm$0.118,68.0
plants,0.651$\pm$0.118,63.0
sea\_1,0.73$\pm$0.101,74.0
sea\_2,0.586$\pm$0.103,87.0
shiny\_circles,0.671$\pm$0.106,76.0
shower\_water\_1,0.809$\pm$0.082,89.0
sky\_clouds\_1,0.662$\pm$0.11,71.0
sky\_clouds\_2,0.904$\pm$0.068,73.0
smoke\_1,0.671$\pm$0.104,79.0
smoke\_2,0.6$\pm$0.119,65.0
smoke\_3,0.833$\pm$0.09,66.0
smoke\_plume\_1,0.767$\pm$0.097,73.0
snake\_1,0.797$\pm$0.089,79.0
snake\_2,0.738$\pm$0.107,65.0
snake\_3,0.77$\pm$0.096,74.0
snake\_4,0.724$\pm$0.101,76.0
snake\_5,0.885$\pm$0.071,78.0
tv\_static,0.532$\pm$0.11,79.0
underwater\_vegetation\_1,0.594$\pm$0.116,69.0
water\_1,0.521$\pm$0.115,73.0
water\_4,0.559$\pm$0.118,68.0
water\_2,0.594$\pm$0.116,69.0
water\_3,0.685$\pm$0.107,73.0
water\_5,0.646$\pm$0.105,79.0
waterfall,0.603$\pm$0.112,73.0
waterfall\_2,0.466$\pm$0.114,73.0


==> tables/all_textures_flowdecode_1200.csv <==
Name,Accuracy,Sample size
ants,0.963$\pm$0.071,27.0
bamboo,1.0$\pm$0.0,23.0
birds,0.947$\pm$0.1,19.0
boiling\_water\_1,0.96$\pm$0.077,25.0
boiling\_water\_2,0.95$\pm$0.096,20.0
calm\_water,0.962$\pm$0.074,26.0
calm\_water\_2,1.0$\pm$0.0,17.0
calm\_water\_3,0.941$\pm$0.112,17.0
calm\_water\_4,1.0$\pm$0.0,30.0
calm\_water\_5,0.857$\pm$0.15,21.0
calm\_water\_6,1.0$\pm$0.0,21.0
candle\_flame,1.0$\pm$0.0,16.0
candy\_1,0.905$\pm$0.126,21.0
candy\_2,1.0$\pm$0.0,14.0
coral,1.0$\pm$0.0,18.0
cranberries,0.958$\pm$0.08,24.0
escalator,1.0$\pm$0.0,36.0
fireplace\_1,0.867$\pm$0.172,15.0
fish,0.87$\pm$0.138,23.0
flag,0.958$\pm$0.08,24.0
flag\_2,1.0$\pm$0.0,15.0
flames,0.789$\pm$0.183,19.0
flushing\_water,1.0$\pm$0.0,14.0
fountain\_1,0.913$\pm$0.115,23.0
fountain\_2,0.952$\pm$0.091,21.0
fur,0.955$\pm$0.087,22.0
grass\_1,1.0$\pm$0.0,18.0
grass\_2,0.913$\pm$0.115,23.0
grass\_3,0.923$\pm$0.145,13.0
ink,1.0$\pm$0.0,20.0
lava,1.0$\pm$0.0,17.0
plants,1.0$\pm$0.0,16.0
sea\_1,1.0$\pm$0.0,19.0
sea\_2,0.955$\pm$0.087,22.0
shiny\_circles,0.88$\pm$0.127,25.0
shower\_water\_1,0.929$\pm$0.135,14.0
sky\_clouds\_1,1.0$\pm$0.0,19.0
sky\_clouds\_2,1.0$\pm$0.0,21.0
smoke\_1,0.889$\pm$0.145,18.0
smoke\_2,1.0$\pm$0.0,19.0
smoke\_3,0.96$\pm$0.077,25.0
smoke\_plume\_1,1.0$\pm$0.0,21.0
snake\_1,1.0$\pm$0.0,22.0
snake\_2,1.0$\pm$0.0,18.0
snake\_3,1.0$\pm$0.0,12.0
snake\_4,0.957$\pm$0.083,23.0
snake\_5,1.0$\pm$0.0,23.0
tv\_static,0.778$\pm$0.192,18.0
underwater\_vegetation\_1,1.0$\pm$0.0,13.0
water\_1,0.929$\pm$0.095,28.0
water\_4,1.0$\pm$0.0,18.0
water\_2,1.0$\pm$0.0,18.0
water\_3,0.897$\pm$0.111,29.0
water\_5,1.0$\pm$0.0,20.0
waterfall,0.85$\pm$0.156,20.0
waterfall\_2,1.0$\pm$0.0,24.0


==> tables/all_textures_flowdecode_2400.csv <==
Name,Accuracy,Sample size
ants,1.0$\pm$0.0,24.0
bamboo,1.0$\pm$0.0,24.0
birds,0.9$\pm$0.131,20.0
boiling\_water\_1,0.92$\pm$0.106,25.0
boiling\_water\_2,0.857$\pm$0.183,14.0
calm\_water,0.952$\pm$0.091,21.0
calm\_water\_2,1.0$\pm$0.0,21.0
calm\_water\_3,0.955$\pm$0.087,22.0
calm\_water\_4,1.0$\pm$0.0,20.0
calm\_water\_5,1.0$\pm$0.0,16.0
calm\_water\_6,1.0$\pm$0.0,18.0
candle\_flame,1.0$\pm$0.0,21.0
candy\_1,0.846$\pm$0.139,26.0
candy\_2,0.96$\pm$0.077,25.0
coral,0.941$\pm$0.112,17.0
cranberries,0.867$\pm$0.172,15.0
escalator,1.0$\pm$0.0,22.0
fireplace\_1,0.929$\pm$0.095,28.0
fish,1.0$\pm$0.0,23.0
flag,1.0$\pm$0.0,27.0
flag\_2,1.0$\pm$0.0,18.0
flames,0.826$\pm$0.155,23.0
flushing\_water,0.8$\pm$0.157,25.0
fountain\_1,0.762$\pm$0.182,21.0
fountain\_2,1.0$\pm$0.0,12.0
fur,1.0$\pm$0.0,24.0
grass\_1,1.0$\pm$0.0,19.0
grass\_2,0.95$\pm$0.096,20.0
grass\_3,1.0$\pm$0.0,29.0
ink,1.0$\pm$0.0,20.0
lava,0.906$\pm$0.101,32.0
plants,1.0$\pm$0.0,26.0
sea\_1,1.0$\pm$0.0,24.0
sea\_2,1.0$\pm$0.0,25.0
shiny\_circles,0.8$\pm$0.202,15.0
shower\_water\_1,1.0$\pm$0.0,26.0
sky\_clouds\_1,1.0$\pm$0.0,16.0
sky\_clouds\_2,0.933$\pm$0.126,15.0
smoke\_1,0.944$\pm$0.106,18.0
smoke\_2,0.947$\pm$0.1,19.0
smoke\_3,1.0$\pm$0.0,24.0
smoke\_plume\_1,0.955$\pm$0.087,22.0
snake\_1,1.0$\pm$0.0,15.0
snake\_2,1.0$\pm$0.0,13.0
snake\_3,1.0$\pm$0.0,24.0
snake\_4,0.95$\pm$0.096,20.0
snake\_5,1.0$\pm$0.0,28.0
tv\_static,0.55$\pm$0.218,20.0
underwater\_vegetation\_1,1.0$\pm$0.0,26.0
water\_1,0.889$\pm$0.145,18.0
water\_4,1.0$\pm$0.0,20.0
water\_2,1.0$\pm$0.0,17.0
water\_3,1.0$\pm$0.0,18.0
water\_5,1.0$\pm$0.0,20.0
waterfall,0.929$\pm$0.095,28.0
waterfall\_2,0.773$\pm$0.175,22.0


==> tables/all_textures_flowdecode_300.csv <==
Name,Accuracy,Sample size
ants,0.933$\pm$0.126,15.0
bamboo,1.0$\pm$0.0,23.0
birds,0.895$\pm$0.138,19.0
boiling\_water\_1,0.846$\pm$0.196,13.0
boiling\_water\_2,0.808$\pm$0.151,26.0
calm\_water,0.929$\pm$0.135,14.0
calm\_water\_2,1.0$\pm$0.0,23.0
calm\_water\_3,1.0$\pm$0.0,22.0
calm\_water\_4,0.875$\pm$0.162,16.0
calm\_water\_5,1.0$\pm$0.0,20.0
calm\_water\_6,0.913$\pm$0.115,23.0
candle\_flame,0.944$\pm$0.106,18.0
candy\_1,0.765$\pm$0.202,17.0
candy\_2,0.864$\pm$0.143,22.0
coral,0.84$\pm$0.144,25.0
cranberries,0.75$\pm$0.212,16.0
escalator,0.947$\pm$0.1,19.0
fireplace\_1,0.905$\pm$0.126,21.0
fish,0.933$\pm$0.089,30.0
flag,0.875$\pm$0.162,16.0
flag\_2,0.958$\pm$0.08,24.0
flames,0.667$\pm$0.189,24.0
flushing\_water,0.941$\pm$0.112,17.0
fountain\_1,0.609$\pm$0.199,23.0
fountain\_2,0.95$\pm$0.096,20.0
fur,0.818$\pm$0.161,22.0
grass\_1,0.952$\pm$0.091,21.0
grass\_2,1.0$\pm$0.0,30.0
grass\_3,1.0$\pm$0.0,13.0
ink,0.947$\pm$0.1,19.0
lava,0.952$\pm$0.091,21.0
plants,0.9$\pm$0.131,20.0
sea\_1,0.889$\pm$0.145,18.0
sea\_2,0.85$\pm$0.156,20.0
shiny\_circles,0.808$\pm$0.151,26.0
shower\_water\_1,0.941$\pm$0.112,17.0
sky\_clouds\_1,1.0$\pm$0.0,24.0
sky\_clouds\_2,0.941$\pm$0.112,17.0
smoke\_1,0.867$\pm$0.172,15.0
smoke\_2,0.667$\pm$0.239,15.0
smoke\_3,1.0$\pm$0.0,18.0
smoke\_plume\_1,1.0$\pm$0.0,19.0
snake\_1,0.941$\pm$0.112,17.0
snake\_2,0.958$\pm$0.08,24.0
snake\_3,0.957$\pm$0.083,23.0
snake\_4,1.0$\pm$0.0,25.0
snake\_5,0.909$\pm$0.12,22.0
tv\_static,0.684$\pm$0.209,19.0
underwater\_vegetation\_1,0.857$\pm$0.183,14.0
water\_1,0.929$\pm$0.135,14.0
water\_4,0.778$\pm$0.272,9.0
water\_2,0.867$\pm$0.172,15.0
water\_3,0.737$\pm$0.198,19.0
water\_5,1.0$\pm$0.0,14.0
waterfall,0.947$\pm$0.1,19.0
waterfall\_2,0.941$\pm$0.112,17.0


==> tables/all_textures_flowdecode_3600.csv <==
Name,Accuracy,Sample size
ants,1.0$\pm$0.0,21.0
bamboo,1.0$\pm$0.0,26.0
birds,0.913$\pm$0.115,23.0
boiling\_water\_1,0.952$\pm$0.091,21.0
boiling\_water\_2,0.889$\pm$0.145,18.0
calm\_water,1.0$\pm$0.0,28.0
calm\_water\_2,1.0$\pm$0.0,25.0
calm\_water\_3,0.96$\pm$0.077,25.0
calm\_water\_4,1.0$\pm$0.0,16.0
calm\_water\_5,0.944$\pm$0.106,18.0
calm\_water\_6,1.0$\pm$0.0,23.0
candle\_flame,1.0$\pm$0.0,19.0
candy\_1,0.81$\pm$0.168,21.0
candy\_2,0.952$\pm$0.091,21.0
coral,1.0$\pm$0.0,19.0
cranberries,0.95$\pm$0.096,20.0
escalator,1.0$\pm$0.0,19.0
fireplace\_1,0.947$\pm$0.1,19.0
fish,1.0$\pm$0.0,14.0
flag,1.0$\pm$0.0,24.0
flag\_2,1.0$\pm$0.0,19.0
flames,0.917$\pm$0.111,24.0
flushing\_water,0.906$\pm$0.101,32.0
fountain\_1,0.818$\pm$0.161,22.0
fountain\_2,1.0$\pm$0.0,30.0
fur,1.0$\pm$0.0,19.0
grass\_1,0.958$\pm$0.08,24.0
grass\_2,1.0$\pm$0.0,20.0
grass\_3,1.0$\pm$0.0,18.0
ink,1.0$\pm$0.0,25.0
lava,1.0$\pm$0.0,21.0
plants,0.958$\pm$0.08,24.0
sea\_1,0.958$\pm$0.08,24.0
sea\_2,0.968$\pm$0.062,31.0
shiny\_circles,0.96$\pm$0.077,25.0
shower\_water\_1,1.0$\pm$0.0,18.0
sky\_clouds\_1,1.0$\pm$0.0,21.0
sky\_clouds\_2,0.96$\pm$0.077,25.0
smoke\_1,0.929$\pm$0.095,28.0
smoke\_2,1.0$\pm$0.0,24.0
smoke\_3,1.0$\pm$0.0,15.0
smoke\_plume\_1,1.0$\pm$0.0,16.0
snake\_1,1.0$\pm$0.0,27.0
snake\_2,1.0$\pm$0.0,18.0
snake\_3,0.905$\pm$0.126,21.0
snake\_4,1.0$\pm$0.0,18.0
snake\_5,1.0$\pm$0.0,17.0
tv\_static,0.76$\pm$0.167,25.0
underwater\_vegetation\_1,1.0$\pm$0.0,26.0
water\_1,1.0$\pm$0.0,18.0
water\_4,0.909$\pm$0.12,22.0
water\_2,0.955$\pm$0.087,22.0
water\_3,0.875$\pm$0.132,24.0
water\_5,0.933$\pm$0.089,30.0
waterfall,0.926$\pm$0.099,27.0
waterfall\_2,0.905$\pm$0.126,21.0


==> tables/all_textures_flowdecode_400.csv <==
Name,Accuracy,Sample size
ants,0.9$\pm$0.186,10.0
bamboo,0.944$\pm$0.106,18.0
birds,0.652$\pm$0.195,23.0
boiling\_water\_1,0.895$\pm$0.138,19.0
boiling\_water\_2,0.889$\pm$0.119,27.0
calm\_water,0.963$\pm$0.071,27.0
calm\_water\_2,1.0$\pm$0.0,21.0
calm\_water\_3,1.0$\pm$0.0,22.0
calm\_water\_4,0.947$\pm$0.1,19.0
calm\_water\_5,0.897$\pm$0.111,29.0
calm\_water\_6,1.0$\pm$0.0,21.0
candle\_flame,1.0$\pm$0.0,23.0
candy\_1,0.87$\pm$0.138,23.0
candy\_2,0.875$\pm$0.132,24.0
coral,0.957$\pm$0.083,23.0
cranberries,0.917$\pm$0.111,24.0
escalator,1.0$\pm$0.0,17.0
fireplace\_1,0.765$\pm$0.202,17.0
fish,0.957$\pm$0.083,23.0
flag,1.0$\pm$0.0,18.0
flag\_2,1.0$\pm$0.0,29.0
flames,0.75$\pm$0.19,20.0
flushing\_water,0.88$\pm$0.127,25.0
fountain\_1,0.65$\pm$0.209,20.0
fountain\_2,1.0$\pm$0.0,11.0
fur,0.95$\pm$0.096,20.0
grass\_1,0.938$\pm$0.119,16.0
grass\_2,0.92$\pm$0.106,25.0
grass\_3,1.0$\pm$0.0,21.0
ink,0.962$\pm$0.074,26.0
lava,1.0$\pm$0.0,21.0
plants,1.0$\pm$0.0,20.0
sea\_1,1.0$\pm$0.0,23.0
sea\_2,0.857$\pm$0.183,14.0
shiny\_circles,0.8$\pm$0.175,20.0
shower\_water\_1,0.857$\pm$0.15,21.0
sky\_clouds\_1,1.0$\pm$0.0,24.0
sky\_clouds\_2,1.0$\pm$0.0,25.0
smoke\_1,0.773$\pm$0.175,22.0
smoke\_2,0.957$\pm$0.083,23.0
smoke\_3,1.0$\pm$0.0,22.0
smoke\_plume\_1,0.958$\pm$0.08,24.0
snake\_1,1.0$\pm$0.0,21.0
snake\_2,0.917$\pm$0.111,24.0
snake\_3,1.0$\pm$0.0,19.0
snake\_4,0.947$\pm$0.1,19.0
snake\_5,1.0$\pm$0.0,15.0
tv\_static,0.588$\pm$0.234,17.0
underwater\_vegetation\_1,0.958$\pm$0.08,24.0
water\_1,0.778$\pm$0.192,18.0
water\_4,1.0$\pm$0.0,18.0
water\_2,1.0$\pm$0.0,19.0
water\_3,0.905$\pm$0.126,21.0
water\_5,0.944$\pm$0.106,18.0
waterfall,0.933$\pm$0.126,15.0
waterfall\_2,0.88$\pm$0.127,25.0


==> tables/all_textures_flowdecode_4800.csv <==
Name,Accuracy,Sample size
ants,0.885$\pm$0.123,26.0
bamboo,1.0$\pm$0.0,19.0
birds,0.966$\pm$0.066,29.0
boiling\_water\_1,1.0$\pm$0.0,17.0
boiling\_water\_2,0.92$\pm$0.106,25.0
calm\_water,1.0$\pm$0.0,22.0
calm\_water\_2,0.941$\pm$0.112,17.0
calm\_water\_3,1.0$\pm$0.0,20.0
calm\_water\_4,1.0$\pm$0.0,19.0
calm\_water\_5,1.0$\pm$0.0,22.0
calm\_water\_6,1.0$\pm$0.0,19.0
candle\_flame,1.0$\pm$0.0,19.0
candy\_1,0.8$\pm$0.157,25.0
candy\_2,0.95$\pm$0.096,20.0
coral,1.0$\pm$0.0,13.0
cranberries,1.0$\pm$0.0,24.0
escalator,1.0$\pm$0.0,16.0
fireplace\_1,1.0$\pm$0.0,22.0
fish,1.0$\pm$0.0,17.0
flag,0.947$\pm$0.1,19.0
flag\_2,0.938$\pm$0.119,16.0
flames,0.842$\pm$0.164,19.0
flushing\_water,0.867$\pm$0.172,15.0
fountain\_1,0.895$\pm$0.138,19.0
fountain\_2,1.0$\pm$0.0,32.0
fur,1.0$\pm$0.0,19.0
grass\_1,1.0$\pm$0.0,23.0
grass\_2,0.895$\pm$0.138,19.0
grass\_3,1.0$\pm$0.0,29.0
ink,0.813$\pm$0.191,16.0
lava,0.95$\pm$0.096,20.0
plants,0.958$\pm$0.08,24.0
sea\_1,0.889$\pm$0.145,18.0
sea\_2,1.0$\pm$0.0,16.0
shiny\_circles,0.9$\pm$0.131,20.0
shower\_water\_1,1.0$\pm$0.0,25.0
sky\_clouds\_1,1.0$\pm$0.0,17.0
sky\_clouds\_2,1.0$\pm$0.0,28.0
smoke\_1,0.95$\pm$0.096,20.0
smoke\_2,0.909$\pm$0.12,22.0
smoke\_3,1.0$\pm$0.0,25.0
smoke\_plume\_1,1.0$\pm$0.0,15.0
snake\_1,1.0$\pm$0.0,23.0
snake\_2,0.955$\pm$0.087,22.0
snake\_3,1.0$\pm$0.0,16.0
snake\_4,1.0$\pm$0.0,19.0
snake\_5,1.0$\pm$0.0,21.0
tv\_static,0.783$\pm$0.169,23.0
underwater\_vegetation\_1,1.0$\pm$0.0,20.0
water\_1,0.88$\pm$0.127,25.0
water\_4,1.0$\pm$0.0,32.0
water\_2,1.0$\pm$0.0,26.0
water\_3,0.909$\pm$0.12,22.0
water\_5,0.962$\pm$0.074,26.0
waterfall,1.0$\pm$0.0,14.0
waterfall\_2,0.9$\pm$0.131,20.0


==> tables/all_textures_flowdecode_600.csv <==
Name,Accuracy,Sample size
ants,0.913$\pm$0.115,23.0
bamboo,1.0$\pm$0.0,17.0
birds,0.933$\pm$0.126,15.0
boiling\_water\_1,0.957$\pm$0.083,23.0
boiling\_water\_2,0.714$\pm$0.193,21.0
calm\_water,1.0$\pm$0.0,13.0
calm\_water\_2,0.966$\pm$0.066,29.0
calm\_water\_3,0.957$\pm$0.083,23.0
calm\_water\_4,1.0$\pm$0.0,25.0
calm\_water\_5,1.0$\pm$0.0,16.0
calm\_water\_6,0.958$\pm$0.08,24.0
candle\_flame,1.0$\pm$0.0,28.0
candy\_1,0.938$\pm$0.119,16.0
candy\_2,1.0$\pm$0.0,22.0
coral,1.0$\pm$0.0,26.0
cranberries,0.926$\pm$0.099,27.0
escalator,1.0$\pm$0.0,15.0
fireplace\_1,0.923$\pm$0.102,26.0
fish,0.944$\pm$0.106,18.0
flag,1.0$\pm$0.0,20.0
flag\_2,1.0$\pm$0.0,26.0
flames,0.722$\pm$0.207,18.0
flushing\_water,0.727$\pm$0.186,22.0
fountain\_1,0.769$\pm$0.229,13.0
fountain\_2,0.947$\pm$0.1,19.0
fur,1.0$\pm$0.0,18.0
grass\_1,0.917$\pm$0.111,24.0
grass\_2,1.0$\pm$0.0,10.0
grass\_3,0.958$\pm$0.08,24.0
ink,0.96$\pm$0.077,25.0
lava,0.941$\pm$0.112,17.0
plants,1.0$\pm$0.0,15.0
sea\_1,1.0$\pm$0.0,21.0
sea\_2,1.0$\pm$0.0,17.0
shiny\_circles,0.75$\pm$0.19,20.0
shower\_water\_1,0.923$\pm$0.102,26.0
sky\_clouds\_1,0.947$\pm$0.1,19.0
sky\_clouds\_2,0.941$\pm$0.112,17.0
smoke\_1,0.846$\pm$0.139,26.0
smoke\_2,1.0$\pm$0.0,29.0
smoke\_3,1.0$\pm$0.0,19.0
smoke\_plume\_1,0.964$\pm$0.069,28.0
snake\_1,1.0$\pm$0.0,22.0
snake\_2,0.962$\pm$0.074,26.0
snake\_3,1.0$\pm$0.0,32.0
snake\_4,1.0$\pm$0.0,20.0
snake\_5,1.0$\pm$0.0,18.0
tv\_static,0.64$\pm$0.188,25.0
underwater\_vegetation\_1,0.952$\pm$0.091,21.0
water\_1,0.952$\pm$0.091,21.0
water\_4,0.889$\pm$0.119,27.0
water\_2,0.962$\pm$0.074,26.0
water\_3,0.938$\pm$0.119,16.0
water\_5,1.0$\pm$0.0,21.0
waterfall,0.952$\pm$0.091,21.0
waterfall\_2,0.947$\pm$0.1,19.0


==> tables/all_textures_flowdecode_all.csv <==
Name,Accuracy,Sample size
ants,0.945$\pm$0.037,146.0
bamboo,0.993$\pm$0.013,150.0
birds,0.885$\pm$0.051,148.0
boiling\_water\_1,0.937$\pm$0.04,143.0
boiling\_water\_2,0.861$\pm$0.055,151.0
calm\_water,0.974$\pm$0.026,151.0
calm\_water\_2,0.987$\pm$0.018,153.0
calm\_water\_3,0.974$\pm$0.026,151.0
calm\_water\_4,0.979$\pm$0.023,145.0
calm\_water\_5,0.951$\pm$0.036,142.0
calm\_water\_6,0.98$\pm$0.023,149.0
candle\_flame,0.993$\pm$0.014,144.0
candy\_1,0.846$\pm$0.058,149.0
candy\_2,0.939$\pm$0.039,148.0
coral,0.957$\pm$0.033,141.0
cranberries,0.92$\pm$0.043,150.0
escalator,0.993$\pm$0.014,144.0
fireplace\_1,0.912$\pm$0.046,148.0
fish,0.953$\pm$0.034,148.0
flag,0.973$\pm$0.026,148.0
flag\_2,0.986$\pm$0.019,147.0
flames,0.789$\pm$0.066,147.0
flushing\_water,0.867$\pm$0.054,150.0
fountain\_1,0.773$\pm$0.069,141.0
fountain\_2,0.979$\pm$0.023,145.0
fur,0.958$\pm$0.033,144.0
grass\_1,0.966$\pm$0.03,145.0
grass\_2,0.952$\pm$0.034,147.0
grass\_3,0.986$\pm$0.019,147.0
ink,0.96$\pm$0.031,151.0
lava,0.96$\pm$0.032,149.0
plants,0.972$\pm$0.027,145.0
sea\_1,0.966$\pm$0.029,147.0
sea\_2,0.952$\pm$0.035,145.0
shiny\_circles,0.848$\pm$0.057,151.0
shower\_water\_1,0.952$\pm$0.034,147.0
sky\_clouds\_1,0.993$\pm$0.014,140.0
sky\_clouds\_2,0.973$\pm$0.026,148.0
smoke\_1,0.884$\pm$0.052,147.0
smoke\_2,0.94$\pm$0.038,151.0
smoke\_3,0.993$\pm$0.013,148.0
smoke\_plume\_1,0.979$\pm$0.023,145.0
snake\_1,0.993$\pm$0.013,147.0
snake\_2,0.966$\pm$0.03,145.0
snake\_3,0.98$\pm$0.023,147.0
snake\_4,0.979$\pm$0.023,144.0
snake\_5,0.986$\pm$0.019,144.0
tv\_static,0.687$\pm$0.075,147.0
underwater\_vegetation\_1,0.972$\pm$0.027,144.0
water\_1,0.908$\pm$0.047,142.0
water\_4,0.952$\pm$0.035,146.0
water\_2,0.972$\pm$0.027,143.0
water\_3,0.893$\pm$0.05,149.0
water\_5,0.973$\pm$0.026,149.0
waterfall,0.931$\pm$0.042,144.0
waterfall\_2,0.905$\pm$0.047,148.0


==> tables/all_textures_flowdecode_long.csv <==
Name,Accuracy,Sample size
ants,0.959$\pm$0.039,98.0
bamboo,1.0$\pm$0.0,92.0
birds,0.934$\pm$0.051,91.0
boiling\_water\_1,0.955$\pm$0.044,88.0
boiling\_water\_2,0.909$\pm$0.064,77.0
calm\_water,0.979$\pm$0.028,97.0
calm\_water\_2,0.988$\pm$0.024,80.0
calm\_water\_3,0.964$\pm$0.04,84.0
calm\_water\_4,1.0$\pm$0.0,85.0
calm\_water\_5,0.948$\pm$0.05,77.0
calm\_water\_6,1.0$\pm$0.0,81.0
candle\_flame,1.0$\pm$0.0,75.0
candy\_1,0.839$\pm$0.075,93.0
candy\_2,0.963$\pm$0.042,80.0
coral,0.985$\pm$0.029,67.0
cranberries,0.952$\pm$0.046,83.0
escalator,1.0$\pm$0.0,93.0
fireplace\_1,0.94$\pm$0.051,84.0
fish,0.961$\pm$0.043,77.0
flag,0.979$\pm$0.029,94.0
flag\_2,0.985$\pm$0.029,68.0
flames,0.847$\pm$0.077,85.0
flushing\_water,0.884$\pm$0.068,86.0
fountain\_1,0.847$\pm$0.077,85.0
fountain\_2,0.989$\pm$0.021,95.0
fur,0.988$\pm$0.023,84.0
grass\_1,0.988$\pm$0.023,84.0
grass\_2,0.939$\pm$0.052,82.0
grass\_3,0.989$\pm$0.022,89.0
ink,0.963$\pm$0.041,81.0
lava,0.956$\pm$0.043,90.0
plants,0.978$\pm$0.03,90.0
sea\_1,0.965$\pm$0.039,85.0
sea\_2,0.979$\pm$0.029,94.0
shiny\_circles,0.894$\pm$0.065,85.0
shower\_water\_1,0.988$\pm$0.023,83.0
sky\_clouds\_1,1.0$\pm$0.0,73.0
sky\_clouds\_2,0.978$\pm$0.031,89.0
smoke\_1,0.929$\pm$0.055,84.0
smoke\_2,0.964$\pm$0.04,84.0
smoke\_3,0.989$\pm$0.022,89.0
smoke\_plume\_1,0.986$\pm$0.026,74.0
snake\_1,1.0$\pm$0.0,87.0
snake\_2,0.986$\pm$0.027,71.0
snake\_3,0.973$\pm$0.037,73.0
snake\_4,0.975$\pm$0.034,80.0
snake\_5,1.0$\pm$0.0,89.0
tv\_static,0.721$\pm$0.095,86.0
underwater\_vegetation\_1,1.0$\pm$0.0,85.0
water\_1,0.921$\pm$0.056,89.0
water\_4,0.978$\pm$0.03,92.0
water\_2,0.988$\pm$0.023,83.0
water\_3,0.914$\pm$0.057,93.0
water\_5,0.969$\pm$0.035,96.0
waterfall,0.921$\pm$0.056,89.0
waterfall\_2,0.897$\pm$0.064,87.0


==> tables/all_textures_flowdecode_short.csv <==
Name,Accuracy,Sample size
ants,0.917$\pm$0.078,48.0
bamboo,0.983$\pm$0.034,58.0
birds,0.807$\pm$0.102,57.0
boiling\_water\_1,0.909$\pm$0.076,55.0
boiling\_water\_2,0.811$\pm$0.089,74.0
calm\_water,0.963$\pm$0.05,54.0
calm\_water\_2,0.986$\pm$0.027,73.0
calm\_water\_3,0.985$\pm$0.029,67.0
calm\_water\_4,0.95$\pm$0.055,60.0
calm\_water\_5,0.954$\pm$0.051,65.0
calm\_water\_6,0.956$\pm$0.049,68.0
candle\_flame,0.986$\pm$0.028,69.0
candy\_1,0.857$\pm$0.092,56.0
candy\_2,0.912$\pm$0.067,68.0
coral,0.932$\pm$0.057,74.0
cranberries,0.881$\pm$0.078,67.0
escalator,0.98$\pm$0.038,51.0
fireplace\_1,0.875$\pm$0.081,64.0
fish,0.944$\pm$0.054,71.0
flag,0.963$\pm$0.05,54.0
flag\_2,0.987$\pm$0.025,79.0
flames,0.71$\pm$0.113,62.0
flushing\_water,0.844$\pm$0.089,64.0
fountain\_1,0.661$\pm$0.124,56.0
fountain\_2,0.96$\pm$0.054,50.0
fur,0.917$\pm$0.07,60.0
grass\_1,0.934$\pm$0.062,61.0
grass\_2,0.969$\pm$0.042,65.0
grass\_3,0.983$\pm$0.034,58.0
ink,0.957$\pm$0.047,70.0
lava,0.966$\pm$0.046,59.0
plants,0.964$\pm$0.049,55.0
sea\_1,0.968$\pm$0.044,62.0
sea\_2,0.902$\pm$0.082,51.0
shiny\_circles,0.788$\pm$0.099,66.0
shower\_water\_1,0.906$\pm$0.071,64.0
sky\_clouds\_1,0.985$\pm$0.029,67.0
sky\_clouds\_2,0.966$\pm$0.046,59.0
smoke\_1,0.825$\pm$0.094,63.0
smoke\_2,0.91$\pm$0.068,67.0
smoke\_3,1.0$\pm$0.0,59.0
smoke\_plume\_1,0.972$\pm$0.038,71.0
snake\_1,0.983$\pm$0.032,60.0
snake\_2,0.946$\pm$0.052,74.0
snake\_3,0.986$\pm$0.026,74.0
snake\_4,0.984$\pm$0.03,64.0
snake\_5,0.964$\pm$0.049,55.0
tv\_static,0.639$\pm$0.121,61.0
underwater\_vegetation\_1,0.932$\pm$0.064,59.0
water\_1,0.887$\pm$0.085,53.0
water\_4,0.907$\pm$0.077,54.0
water\_2,0.95$\pm$0.055,60.0
water\_3,0.857$\pm$0.092,56.0
water\_5,0.981$\pm$0.037,53.0
waterfall,0.945$\pm$0.06,55.0
waterfall\_2,0.918$\pm$0.069,61.0


==> tables/appearance_grouping_concat_1200.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.84$\pm$0.083,75.0
Irregular,0.903$\pm$0.036,267.0
Stochastic \& Near-stochastic,0.76$\pm$0.026,1063.0


==> tables/appearance_grouping_concat_2400.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.954$\pm$0.051,65.0
Irregular,0.909$\pm$0.037,232.0
Stochastic \& Near-stochastic,0.751$\pm$0.026,1059.0


==> tables/appearance_grouping_concat_300.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.702$\pm$0.098,84.0
Irregular,0.806$\pm$0.046,288.0
Stochastic \& Near-stochastic,0.616$\pm$0.03,1008.0


==> tables/appearance_grouping_concat_3600.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.878$\pm$0.074,74.0
Irregular,0.919$\pm$0.031,297.0
Stochastic \& Near-stochastic,0.776$\pm$0.026,1020.0


==> tables/appearance_grouping_concat_400.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.74$\pm$0.101,73.0
Irregular,0.853$\pm$0.044,245.0
Stochastic \& Near-stochastic,0.658$\pm$0.029,1001.0


==> tables/appearance_grouping_concat_4800.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.827$\pm$0.082,81.0
Irregular,0.902$\pm$0.035,285.0
Stochastic \& Near-stochastic,0.762$\pm$0.025,1090.0


==> tables/appearance_grouping_concat_600.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.838$\pm$0.088,68.0
Irregular,0.837$\pm$0.043,288.0
Stochastic \& Near-stochastic,0.687$\pm$0.028,1036.0


==> tables/appearance_grouping_concat_all.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.821$\pm$0.033,520.0
Irregular,0.875$\pm$0.015,1902.0
Stochastic \& Near-stochastic,0.717$\pm$0.01,7277.0


==> tables/appearance_grouping_concat_long.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.871$\pm$0.038,295.0
Irregular,0.908$\pm$0.017,1081.0
Stochastic \& Near-stochastic,0.762$\pm$0.013,4232.0


==> tables/appearance_grouping_concat_short.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.756$\pm$0.056,225.0
Irregular,0.831$\pm$0.026,821.0
Stochastic \& Near-stochastic,0.654$\pm$0.017,3045.0


==> tables/appearance_grouping_flowdecode_1200.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.961$\pm$0.043,77.0
Irregular,0.953$\pm$0.028,214.0
Stochastic \& Near-stochastic,0.957$\pm$0.014,856.0


==> tables/appearance_grouping_flowdecode_2400.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.948$\pm$0.057,58.0
Irregular,0.96$\pm$0.025,247.0
Stochastic \& Near-stochastic,0.945$\pm$0.015,886.0


==> tables/appearance_grouping_flowdecode_300.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.889$\pm$0.078,63.0
Irregular,0.89$\pm$0.041,228.0
Stochastic \& Near-stochastic,0.901$\pm$0.021,801.0


==> tables/appearance_grouping_flowdecode_3600.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.984$\pm$0.031,63.0
Irregular,0.968$\pm$0.022,247.0
Stochastic \& Near-stochastic,0.955$\pm$0.013,931.0


==> tables/appearance_grouping_flowdecode_400.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.933$\pm$0.063,60.0
Irregular,0.942$\pm$0.031,223.0
Stochastic \& Near-stochastic,0.916$\pm$0.018,890.0


==> tables/appearance_grouping_flowdecode_4800.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.964$\pm$0.049,55.0
Irregular,0.947$\pm$0.029,227.0
Stochastic \& Near-stochastic,0.96$\pm$0.013,894.0


==> tables/appearance_grouping_flowdecode_600.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.921$\pm$0.067,63.0
Irregular,0.957$\pm$0.026,230.0
Stochastic \& Near-stochastic,0.937$\pm$0.016,902.0


==> tables/appearance_grouping_flowdecode_all.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.943$\pm$0.022,439.0
Irregular,0.946$\pm$0.011,1616.0
Stochastic \& Near-stochastic,0.939$\pm$0.006,6160.0


==> tables/appearance_grouping_flowdecode_long.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.964$\pm$0.023,253.0
Irregular,0.957$\pm$0.013,935.0
Stochastic \& Near-stochastic,0.954$\pm$0.007,3567.0


==> tables/appearance_grouping_flowdecode_short.csv <==
Name,Accuracy,Sample size
Regular \& Near-regular,0.914$\pm$0.04,186.0
Irregular,0.93$\pm$0.019,681.0
Stochastic \& Near-stochastic,0.919$\pm$0.011,2593.0


==> tables/dynamics_grouping_concat_1200.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.741$\pm$0.028,916.0
Spatially-inconsistent,0.885$\pm$0.028,489.0


==> tables/dynamics_grouping_concat_2400.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.753$\pm$0.028,891.0
Spatially-inconsistent,0.854$\pm$0.032,465.0


==> tables/dynamics_grouping_concat_300.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.625$\pm$0.032,861.0
Spatially-inconsistent,0.721$\pm$0.039,519.0


==> tables/dynamics_grouping_concat_3600.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.762$\pm$0.028,892.0
Spatially-inconsistent,0.902$\pm$0.026,499.0


==> tables/dynamics_grouping_concat_400.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.664$\pm$0.032,855.0
Spatially-inconsistent,0.763$\pm$0.039,464.0


==> tables/dynamics_grouping_concat_4800.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.755$\pm$0.028,929.0
Spatially-inconsistent,0.861$\pm$0.029,527.0


==> tables/dynamics_grouping_concat_600.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.698$\pm$0.03,904.0
Spatially-inconsistent,0.777$\pm$0.037,488.0


==> tables/dynamics_grouping_concat_all.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.715$\pm$0.011,6248.0
Spatially-inconsistent,0.823$\pm$0.013,3451.0


==> tables/dynamics_grouping_concat_long.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.753$\pm$0.014,3628.0
Spatially-inconsistent,0.876$\pm$0.015,1980.0


==> tables/dynamics_grouping_concat_short.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.663$\pm$0.018,2620.0
Spatially-inconsistent,0.753$\pm$0.022,1471.0


==> tables/dynamics_grouping_flowdecode_1200.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.947$\pm$0.016,761.0
Spatially-inconsistent,0.974$\pm$0.016,386.0


==> tables/dynamics_grouping_flowdecode_2400.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.945$\pm$0.016,759.0
Spatially-inconsistent,0.954$\pm$0.02,432.0


==> tables/dynamics_grouping_flowdecode_300.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.886$\pm$0.024,694.0
Spatially-inconsistent,0.92$\pm$0.027,398.0


==> tables/dynamics_grouping_flowdecode_3600.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.955$\pm$0.014,798.0
Spatially-inconsistent,0.966$\pm$0.017,443.0


==> tables/dynamics_grouping_flowdecode_400.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.911$\pm$0.02,761.0
Spatially-inconsistent,0.942$\pm$0.023,412.0


==> tables/dynamics_grouping_flowdecode_4800.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.954$\pm$0.015,765.0
Spatially-inconsistent,0.964$\pm$0.018,411.0


==> tables/dynamics_grouping_flowdecode_600.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.934$\pm$0.018,762.0
Spatially-inconsistent,0.949$\pm$0.021,433.0


==> tables/dynamics_grouping_flowdecode_all.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.934$\pm$0.007,5300.0
Spatially-inconsistent,0.953$\pm$0.008,2915.0


==> tables/dynamics_grouping_flowdecode_long.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.95$\pm$0.008,3083.0
Spatially-inconsistent,0.964$\pm$0.009,1672.0


==> tables/dynamics_grouping_flowdecode_short.csv <==
Name,Accuracy,Sample size
Spatially-consistent,0.911$\pm$0.012,2217.0
Spatially-inconsistent,0.937$\pm$0.013,1243.0

